The Necessity of Individually Validated Beam Models for an Interferometric Epoch of Reionization Detection

A first statistical detection of the 21-cm Epoch of Reionization (EoR) is on the horizon, as cosmological volumes of the Universe become accessible via the adoption of low-frequency interferometers. We explore the impact which non-identical instrumental beam responses can have on the calibrated power spectrum and a future EoR detection. All-sky satellite measurements of Murchison Widefield Array (MWA) beams have revealed significant sidelobe deviations from cutting-edge electromagnetic simulations at the ~10% zenith power level. By generating physically motivated deformed beam models, we emulate real measurements of the MWA which inherently encode the imprints of varied beams. We explore two calibration strategies: using a single beam model across the array, or using a full set of deformed beams. Our simulations demonstrate beam-induced leakage of foreground power into theoretically uncontaminated modes, at levels which exceed the expected cosmological signal by factors of over ~1000 between the modes k=0.1-1 $hMpc^{-1}$. We also show that this foreground leakage can be mitigated by including measured models of varied beams into calibration frameworks, reducing the foreground leakage to a sub-dominant effect and potentially unveiling the EoR. Finally, we outline the future steps necessary to make this approach applicable to real measurements by radio interferometers.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
